White dwarf mass-radius relation in theories beyond general relativity

We explore the internal structures of the white dwarfs in two different modified theories of gravity: (i) scalar-tensor-vector gravity and (ii) beyond Horndeski theories of $G_3$ type. The modification of the gravitational force inside the white dwarf results in the modification of the mass and radius of the white dwarf. We use observational data from various astrophysical probes including $\textit{Gaia}$ to test the validity of these two classes of modified theories of gravity. We update the constraints on the parameters controlling the deviation from general relativity (and Newtonian gravity in the weak field limit) as : $0.007 \le \alpha$ for the scalar-tensor-vector gravity and $-0.08 \le \gamma \le 0.007$ for the beyond Horndeski theories of $G_3$ type. Finally, we demonstrate the selection effect of the astrophysical data on the tests of the nature of gravity using white dwarf mass-radius relations specially in cases where the number of data-points are not many.

==> timeline.txt <==
Thursday Nov 17/18 - Full first draft read
Friday - Tousif will take first pass over the paper
Saturady/Sunday - Khursid will finish up Discussion/Conclusion
Tuesday - Tousif will take second pass
